The Role of Interfacial Tension in Direct Numerical Simulations of Drop-Film Interaction for Immiscible Fluids

Many experimental studies have reported variations in interfacial tension. Isolating all the geometric and fluid material parameters and varying the interfacial tension can be useful to check their influence. Numerical investigations using Free Surface 3D (FS3D), have been conducted to compare varying values of interfacial tension and evaluate the sensitivity. A grid independence study compared the compound crown height of a splash to determine the required resolution for validation. A qualitative validation showed FS3D could correctly capture the impact morphology while varying the viscosity ratio of the drop and film liquid when compared to the experimental results. A quantitative validation for a water drop impacting onto an oil film shows a good match for the crown heights of the numerical and experimental data. The same setup was then extended to study the variation of interfacial tension, where the deviation of the overall compound crown height and spreading diameter of the internal crowns was compared. Results revealed minor changes in the compound crown height and spreading diameter of the drop liquid, but the internal crown composition showed significant differences. In order to run FS3D efficiently on the new supercomputer Hunter, which has a new APU architecture-based system, extensive work had to be done. To adapt to the new hardware architecture, large parts of FS3D have been ported to utilise the AMD Instinct MI300A accelerated processing units (APUs) at HLRS using OpenMP. Implementation of Umpire memory pools improved performance for larger workloads per APU. The GPU-accelerated code achieves a 4 times speedup compared to CPU-only execution on the same hardware. Strong and weak scaling tests have been conducted, showing good strong scaling for up to 4 APUs, and linear weak scaling for up to 512 APUs, resulting in a total of 4096**3 cells for the first time.

==> csv_files/CPU1APU.csv <==
MPIProcs,totalCellsPerAPU,Umpire,avgTimePerCycle,CPH,Walltime,InitTime,Cycle,runNr,JobID,speedup,efficiency_toMax,efficiency
16,262144,CPU,0.04452499670833599,80853.45909359734,0,0.1978785549999884,24,1,o54830,8.644885369591341,0.34298880663843184,1.3767170383990406
16,2097152,CPU,0.38491349262499647,9352.750862145838,0,0.4706559410000182,24,1,o54829,11.67232025268899,0.3174027573296978,1.2740176227129043
16,16777216,CPU,4.492833555500001,801.2760667692622,0,3.6107255890000265,24,1,o54836,6.98551154256086,0.21754218558667568,0.8731889428201076
16,134217728,CPU,31.384740660750005,114.70542449000344,0,25.72337283800005,24,1,o54837,,0.2491352958319506,1.0


==> csv_files/Strong_Scaling_512x512x512.csv <==
nodes;ranks;APU_nodes;ranks/node;fz;fy;fx;nk;nj;ni;gnk;gnj;gni;symm planes;cycles;time mainloop;time/cycle;CPH;walltime / (cell * cycle);APUtime / (cell * cycle);efficency
1;1;0,25;1;1;1;1;512;512;512;512;512;512;0;24;197,11;8,21;438,33;6,12E-08;6,12E-08;1
1;2;0,5;2;1;1;2;512;512;256;512;512;512;0;24;105,23;4,38;821,06;3,27E-08;6,53E-08;0,936567519
1;4;1;4;1;2;2;512;256;256;512;512;512;0;24;59,38;2,47;1454,95;1,84E-08;7,37E-08;0,829818454
2;8;2;4;2;2;2;256;256;256;512;512;512;0;24;38,29;1,60;2256,46;1,19E-08;9,51E-08;0,643477409
4;16;4;4;2;2;4;256;256;128;512;512;512;0;24;27,94;1,16;3092,34;8,67E-09;1,39E-07;0,440922513
8;32;8;4;2;4;4;256;128;128;512;512;512;0;24;22,98;0,96;3759,79;7,13E-09;2,28E-07;0,268045583
16;64;16;4;4;4;4;128;128;128;512;512;512;0;24;23,268;0,97;3713,25;7,22E-09;4,62E-07;0,132363923
32;128;32;4;4;4;8;128;128;64;512;512;512;0;24;21,00;0,88;4113,61;6,52E-09;8,35E-07;0,073317629
64;256;64;4;4;8;8;128;64;64;512;512;512;0;24;21,03;0,88;4108,42;6,53E-09;1,67E-06;0,036612503


==> csv_files/Weak_Scaling_256x256x256_perAPU.csv <==
nodes;ranks;APU_nodes;ranks/node;fz;fy;fx;nk;nj;ni;gnk;gnj;gni;symm planes;cycles;time mainloop;time/cycle;CPH;walltime / (cell * cycle);APUtime / (cell * cycle);efficency
1;1;0,25;1;1;1;1;256;256;256;256;256;256;0;24;28,88;1,20;2992,00;7,17E-08;7,17E-08;1
1;2;0,5;2;1;1;2;256;256;256;256;256;512;2;24;34,71;1,45;2489,43;4,31E-08;8,62E-08;0,832027153
1;4;1;4;1;2;2;256;256;256;256;512;512;1;24;35,77;1,49;2415,50;2,22E-08;8,88E-08;0,807319187
2;8;2;4;2;2;2;256;256;256;512;512;512;0;24;38,29;1,60;2256,46;1,19E-08;9,51E-08;0,754165578
4;16;4;4;2;2;4;256;256;256;512;512;1024;2;24;47,24;1,97;1829,00;7,33E-09;1,17E-07;0,611297118
8;32;8;4;2;4;4;256;256;256;512;1024;1024;1;24;49,65;2,07;1740,26;3,85E-09;1,23E-07;0,581638514
16;64;16;4;4;4;4;256;256;256;1024;1024;1024;0;24;50,46;2,10;1712,25;1,96E-09;1,25E-07;0,572275069
32;128;32;4;4;4;8;256;256;256;1024;1024;2048;2;24;56,26;2,34;1535,70;1,09E-09;1,40E-07;0,51326938
64;256;64;4;4;8;8;256;256;256;1024;2048;2048;1;24;58,24553933;2,43;1483,38;5,65E-10;1,45E-07;0,495780455


==> csv_files/Weak_Scaling_512x512x512_perAPU.csv <==
nodes;ranks;APU_nodes;ranks/node;fz;fy;fx;nk;nj;ni;gnk;gnj;gni;symm planes;cycles;time mainloop;time/cycle;CPH;walltime / (cell * cycle);APUtime / (cell * cycle);efficency
1;1;0,25;1;1;1;1;512;512;512;512;512;512;0;24;197,11;8,21;438,33;6,12E-08;6,12E-08;1
1;2;0,5;2;1;1;2;512;512;512;512;512;1024;2;24;199,88;8,33;432,26;3,10E-08;6,21E-08;0,986141685
1;4;1;4;1;2;2;512;512;512;512;1024;1024;1;24;210,95;8,79;409,57;1,64E-08;6,55E-08;0,934387607
2;8;2;4;2;2;2;512;512;512;1024;1024;1024;0;24;208,71;8,70;413,97;8,10E-09;6,48E-08;0,944420488
4;16;4;4;2;2;4;512;512;512;1024;1024;2048;2;24;217,93;9,08;396,46;4,23E-09;6,77E-08;0,904464736
8;32;8;4;2;4;4;512;512;512;1024;2048;2048;1;24;222,51;9,27;388,30;2,16E-09;6,91E-08;0,885851808
16;64;16;4;4;4;4;512;512;512;2048;2048;2048;0;24;221,59;9,23;389,91;1,07E-09;6,88E-08;0,889525701
32;128;32;4;4;4;8;512;512;512;2048;2048;4096;2;24;229,86;9,58;375,88;5,57E-10;7,14E-08;0,85752197
64;256;64;4;4;8;8;512;512;512;2048;4096;4096;1;24;231,41;9,64;373,36;2,81E-10;7,18E-08;0,851778229
128;512;128;4;8;8;8;512;512;512;4096;4096;4096;0;24;238,1065224;9,92;362,86;1,44E-10;7,39E-08;0,827822766


==> csv_files/noUmpire1APU.csv <==
MPIProcs,totalCellsPerAPU,Umpire,avgTimePerCycle,CPH,Walltime,InitTime,Cycle,runNr,JobID,speedup,efficiency_toMax,efficiency
1,262144,noUmpire,0.11929293875000155,30177.813018291105,0,1.8309415590000528,24,1,o41646,2.1230643143019132,0.1280174304245822,0.1985803983401513
1,2097152,noUmpire,0.2532665812083322,14214.271708586413,0,3.756493218999936,24,1,o41645,7.401148792405303,0.4823873852985021,0.7482784087224288
1,16777216,noUmpire,1.8744636516666673,1920.549377844208,0,16.463106221000086,24,1,o41644,6.470592539279529,0.5214189297677729,0.8088240674099412
1,134217728,noUmpire,12.128890519625,296.8119791480569,0,104.28023751700005,24,1,o41643,,0.6446629752716038,1.0


==> csv_files/noUmpire2Nodes.csv <==
MPIProcs,totalCellsPerAPU,Umpire,avgTimePerCycle,CPH,Walltime,InitTime,Cycle,runNr,JobID,speedup,efficiency_toMax,efficiency
8,262144,noUmpire,0.26858908233333295,13403.374287314533,0,1.9562682140000331,24,1,o41633,2.025977758872594,0.05685851172319601,0.10191649971674127
8,2097152,noUmpire,0.5441555070833325,6615.755888047444,0,3.958404557999984,24,1,o41632,3.940830261452448,0.22451781210011443,0.40243877020034113
8,16777216,noUmpire,2.1444244892499986,1678.7720985498918,0,16.086190927999954,24,1,o41631,6.5356992268246215,0.45577768582677347,0.8169624033530777
8,134217728,noUmpire,14.015313476374999,256.8618965297039,0,105.870740491,24,1,o41630,,0.5578930975967984,1.0


==> csv_files/umpire1APU.csv <==
MPIProcs,totalCellsPerAPU,Umpire,avgTimePerCycle,CPH,Walltime,InitTime,Cycle,runNr,JobID,speedup,efficiency_toMax,efficiency
1,262144,Umpire,0.09728028433333673,37006.470783580204,0,1.8188342069997816,24,1,o41583,2.5717236917306625,0.15698530890641005,0.15698530890641005
1,2097152,Umpire,0.2501780119583373,14389.753806979314,0,3.642340213000352,24,1,o41582,5.225462179476875,0.4883426922143894,0.4883426922143894
1,16777216,Umpire,1.307295739625005,2753.7762809757587,0,16.587500399999954,24,1,o41581,5.981084778389835,0.7476355972987295,0.7476355972987295
1,134217728,Umpire,7.819046649124998,460.4141862234397,0,100.29870673200004,24,1,o41580,,1.0,1.0


==> csv_files/umpire2Nodes.csv <==
MPIProcs,totalCellsPerAPU,Umpire,avgTimePerCycle,CPH,Walltime,InitTime,Cycle,runNr,JobID,speedup,efficiency_toMax,efficiency
8,262144,Umpire,0.3191621262916745,11835.05947666608,0,1.9943322344997796,24,2,o41615o41755,1.5774153636259238,0.05020555671832736,0.053601998073988286
8,2097152,Umpire,0.5034512415000048,7174.946973924029,0,3.760405793000018,24,2,o41614o41754,3.230591482958901,0.24349498738763126,0.2599675951847994
8,16777216,Umpire,1.6264452928750002,2214.538950125222,0,15.569599158000074,24,2,o41613o41753,5.132672283247782,0.6012355332407435,0.6419095415193184
8,134217728,Umpire,8.348010674958335,431.2404643658375,0,102.90236978099985,24,1,o41612,,0.9366359188518919,1.0

